On the Road to Clarity: Exploring Explainable AI for World Models in a Driver Assistance System

In Autonomous Driving (AD) transparency and safety are paramount, as mistakes are costly. However, neural networks used in AD systems are generally considered black boxes. As a countermeasure, we have methods of explainable AI (XAI), such as feature relevance estimation and dimensionality reduction. Coarse graining techniques can also help reduce dimensionality and find interpretable global patterns. A specific coarse graining method is Renormalization Groups from statistical physics. It has previously been applied to Restricted Boltzmann Machines (RBMs) to interpret unsupervised learning. We refine this technique by building a transparent backbone model for convolutional variational autoencoders (VAE) that allows mapping latent values to input features and has performance comparable to trained black box VAEs. Moreover, we propose a custom feature map visualization technique to analyze the internal convolutional layers in the VAE to explain internal causes of poor reconstruction that may lead to dangerous traffic scenarios in AD applications. In a second key contribution, we propose explanation and evaluation techniques for the internal dynamics and feature relevance of prediction networks. We test a long short-term memory (LSTM) network in the computer vision domain to evaluate the predictability and in future applications potentially safety of prediction models. We showcase our methods by analyzing a VAE-LSTM world model that predicts pedestrian perception in an urban traffic situation.

==> cell100.csv <==
frame,hidden_cell_value,isMoving Action,Body Angle Action,Head Angle Action
0,0.044417772,1,0,0
1,0.02640833,1,0,0
2,0.042952783,1,0,0
3,0.01889792,1,0,0
4,0.017490372,1,0,0
5,0.018521134,1,0,0
6,0.018726163,1,0,0
7,0.01875191,1,0,0
8,0.018520594,1,0,0
9,0.01909157,1,0,0
10,0.018919565,1,0,0
11,0.018287405,1,0,0
12,0.018256169,1,0,0
13,0.018904878,1,0,0
14,0.019673292,1,0,0
15,0.020363787,1,0,0
16,0.020940213,1,0,0
17,0.021437436,1,0,0
18,0.021919593,1,0,0
19,0.022520969,1,0,0
20,0.023374509,1,0,0
21,0.024607262,1,0,0
22,0.026296036,1,0,0
23,0.028402397,1,0,0
24,0.0308298,1,0,0
25,0.03315986,1,0,0
26,0.035929512,1,0,0
27,0.038279273,1,0,0
28,0.03929563,1,0,0
29,0.03764648,1,0,0
30,0.043404486,1,0,0
31,0.051930994,1,0,0
32,0.056499597,1,0,0
33,0.05905159,1,0,0
34,0.06541681,1,0,0
35,0.073187895,1,0,0
36,0.082999825,1,0,0
37,0.0951445,1,0,0
38,0.11296384,1,0,0
39,0.13688807,1,0,0
40,0.17012846,1,0,0
41,0.21394488,1,0,0
42,0.28967574,1,0,0
43,0.36425713,1,0,0
44,0.425521,1,0,0
45,0.46783426,1,0,0
46,0.5003622,1,0,0
47,0.52742267,1,0,0
48,0.543197,1,0,0
49,0.55767596,1,0,0
50,0.5779497,1,0,0
51,0.59248257,1,0,0
52,0.5959421,1,0,0
53,0.5760126,1,0,0
54,0.57424283,1,0,0
55,0.5850663,1,0,0
56,0.59692246,1,0,0
57,0.55137837,1,0,0
58,0.5127009,1,0,0
59,0.49599904,1,0,0
60,0.49031204,1,0,0
61,0.48829907,1,0,0
62,0.49014157,1,0,0
63,0.49587938,1,0,0
64,0.49621862,1,0,0
65,0.45657995,1,0,0
66,0.353057,1,0,0
67,0.32532594,1,0,0
68,0.2936188,1,0,0
69,0.34173977,1,0,0
70,0.40157896,1,0,0
71,0.43087882,1,0,0
72,0.43191183,1,0,0
73,0.4395592,1,0,0
74,0.45449242,1,0,0
75,0.4607311,0,0.033333333,0
76,0.5435567,0,0.066666667,0.493164256
77,0.65868384,0,0.1,0.614226273
78,0.7199477,0,0.133333333,0.732514365
79,0.7207651,0,0.166666667,0.830196156
80,0.6536004,0,0.2,0.963344561
81,0.5766836,0,0.233333333,0.963344561
82,0.5799137,0,0.266666667,0.963344561
83,0.5847799,0,0.3,0.963344561
84,0.623868,0,0.333333333,0.963344561
85,0.6452603,0,0.366666667,1
86,0.64022386,0,0.4,1
87,0.63455814,0,0.433333333,1
88,0.61196727,0,0.466666667,1
89,0.6117239,0,0.5,1
90,0.58780575,0,0.533333333,1
91,0.5312659,0,0.566666667,0.981969487
92,0.46427137,0,0.6,0.981969487
93,0.43870643,0,0.633333333,0.981969487
94,0.4565233,0,0.666666667,0.981969487
95,0.5565592,0,0.7,1
96,0.5686393,0,0.733333333,1
97,0.5953749,0,0.766666667,1
98,0.6182585,0,0.8,1
99,0.64262575,0,0.833333333,1
100,0.6805955,0,0.866666667,1
101,0.69825387,0,0.9,0.963344561
102,0.68601525,0,0.933333333,0.963344561
103,0.6249021,0,0.966666667,0.963344561
104,0.65981305,0,1,0.963344561
105,0.6434206,0,1,0.963344561
106,0.66659087,0,1,0.963344561
107,0.6303136,0,1,0.963344561
108,0.6437828,0,1,0.963344561
109,0.6190707,0,1,0.963344561
110,0.6396501,0,1,0.963344561
111,0.63889015,0,1,0.963344561
112,0.6374723,0,1,0.963344561
113,0.64351314,0,1,0.963344561
114,0.64847124,0,1,0.981969487
115,0.6576439,0,1,0.981969487
116,0.65984166,0,1,0.981969487
117,0.6608932,0,1,0.981969487
118,0.6592301,0,1,0.963344561
119,0.65624493,0,1,0.963344561
120,0.65370136,0,1,0.963344561
121,0.6513488,0,1,0.963344561
122,0.6542055,0,1,0.963344561
123,0.6496453,0,1,0.834555181
124,0.6273202,0,1,0.760451754
125,0.5811689,0,1,0.645135724
126,0.43736607,0,1,0.52783832
127,0.31143934,0,1,0.03291064
128,0.32995287,0,1,0.03291064
129,0.31797317,0,1,0.037467803
130,0.41131616,0,1,0.013128591
131,0.43779826,0,1,0.013128591
132,0.3755586,0,1,0.013128591
133,0.4015325,0,1,0.013128591
134,0.4183245,0,1,0.013128591
135,0.4271323,0,1,0.013128591
136,0.42292577,0,1,0.013128591
137,0.41160643,0,1,0.013128591
138,0.3960706,0,1,0.013128591
139,0.38317207,0,1,0.013128591
140,0.37242067,0,1,0.013128591
141,0.36314195,0,1,0.013128591
142,0.35417944,0,1,0.013128591
143,0.34396285,0,1,0.013128591
144,0.33192104,0,1,0.013128591
145,0.31881672,0,1,0.013128591
146,0.30760163,0,1,0.013128591
147,0.2981857,0,1,0.013128591
148,0.2916143,0,1,0.013128591
149,0.28430822,0,1,0.013128591
150,0.2773335,0,1,0.013128591
151,0.27038705,0,1,0.013128591
152,0.28673977,1,1,0.013128591
153,0.2815203,1,1,0.013128591
154,0.32341582,1,1,0.013128591
155,0.3377783,1,1,0.013128591
156,0.3300258,1,1,0.013128591
157,0.28909084,1,1,0.013128591
158,0.26279625,1,1,0.462849217
159,0.32809556,1,1,0.580741034
160,0.32455707,1,1,0.698434714
161,0.22223827,1,1,0.814741431
162,0.44012338,1,1,0.962948286
163,0.46578172,1,1,0.962948286
164,0.5516522,1,1,0.962948286
165,0.54129654,1,1,0.962948286
166,0.55965066,1,1,0.94511591
167,0.5324685,1,1,0.94511591
168,0.51964086,1,1,0.94511591
169,0.5249343,1,1,0.94511591
170,0.51368374,1,1,0.94511591
171,0.43809214,1,1,0.94511591
172,0.525667,1,1,0.980186249
173,0.5484506,1,1,0.980186249
174,0.54120296,1,1,0.980186249
175,0.54705524,1,1,0.980186249
176,0.5382632,1,1,0.980186249
177,0.533971,1,1,0.980186249
178,0.552025,1,1,0.962948286
179,0.53448683,1,1,0.962948286
180,0.53822434,1,1,0.962948286
181,0.52170545,1,1,0.962948286
182,0.5282362,1,1,0.980186249
183,0.51152396,1,1,0.980186249
184,0.49912158,1,1,0.980186249
185,0.50545603,1,1,0.980186249
186,0.4968025,1,1,0.980186249
187,0.5017205,1,1,0.980186249
188,0.5366757,1,1,0.94511591
189,0.52130806,1,1,0.94511591
190,0.53029656,1,1,0.94511591
191,0.54029405,1,1,0.94511591
192,0.5296814,1,1,0.94511591
193,0.4942839,1,1,0.94511591
194,0.5039744,1,1,0.962948286
195,0.4960577,1,1,0.962948286
196,0.4979349,1,1,0.962948286
197,0.5177366,1,1,0.962948286
198,0.53543806,1,1,0.94511591
199,0.51539135,1,1,0.94511591
200,0.50964296,1,1,0.94511591
201,0.5250393,1,1,0.94511591
202,0.52757215,1,1,0.94511591
203,0.5063392,1,1,0.94511591
204,0.5048293,1,1,0.980186249
205,0.5487202,1,1,0.980186249
206,0.5929962,1,1,0.980186249
207,0.612824,1,1,0.980186249
208,0.61968005,1,1,0.980186249
209,0.62471205,1,1,0.980186249
210,0.64660305,1,1,0.962948286
211,0.6518676,1,1,0.962948286
212,0.6604479,1,1,0.962948286
213,0.66164434,1,1,0.962948286
214,0.68084943,1,1,0.980186249
215,0.683293,1,1,0.980186249
216,0.7001382,1,1,0.980186249
217,0.7036233,1,1,0.980186249
218,0.6981023,1,1,0.980186249
219,0.68731195,1,1,0.980186249
220,0.6827419,1,1,0.94511591
221,0.68782336,1,1,0.94511591
222,0.6974579,1,1,0.94511591
223,0.69513446,1,1,0.94511591
224,0.69103825,1,1,0.94511591
225,0.6433202,1,1,0.94511591
226,0.6556033,1,1,0.962948286
227,0.64319474,1,1,0.962948286
228,0.53128755,1,1,0.837725381
229,0.30755046,1,1,0.728749752
230,0.34401637,1,1,0.59540321
231,0.004992182,1,1,0.478303943
232,0.20464498,1,1,0.015131761
233,0.09660799,1,1,0.015131761
234,0.07340945,1,1,0.083812166
235,0.14510675,1,1,0.004685952
236,0.20265216,1,1,0.004685952
237,0.19230387,1,1,0.004685952
238,0.1691335,1,1,0.004685952
239,0.16493231,1,1,0.004685952
240,0.17098403,1,1,0.004685952
241,0.1839017,1,1,0.004685952
242,0.19775869,1,1,0.004685952
243,0.20493394,1,1,0.004685952
244,0.20754698,1,1,0.004685952
245,0.21229698,1,1,0.004685952
246,0.21989328,1,1,0.004685952
247,0.22685876,1,1,0.004685952
248,0.2352014,1,1,0.004685952
249,0.24433012,1,1,0.004685952
250,0.24952738,1,1,0.004685952
251,0.25636756,1,1,0.004685952
252,0.26329902,1,1,0.004685952
253,0.2689371,1,1,0.004685952
254,0.2729723,1,1,0.004685952
255,0.27716056,1,1,0.004685952
256,0.28053182,1,1,0.004685952
257,0.2832061,1,1,0.004685952
258,0.284175,1,1,0.004685952
259,0.2853716,1,1,0.004685952
260,0.28717294,1,1,0.004685952
261,0.2826192,1,1,0.004685952
262,0.24776152,1,1,0.004685952
263,0.19657232,1,1,0.004685952
264,0.17965743,1,1,0.004685952
265,0.15219148,1,1,0.004685952
266,0.121208526,1,1,0.004685952
267,0.09982422,1,1,0.004685952
268,0.08040353,1,1,0.004685952
269,0.06731646,1,1,0.004685952
270,0.06124161,1,1,0.004685952
271,0.055443246,1,1,0.004685952
272,0.043616403,1,1,0.004685952
273,0.041552156,1,1,0.004685952
274,0.03562047,1,1,0.004685952
275,0.03757369,1,1,0.004685952
276,0.04070943,1,1,0.004685952
277,0.039610695,1,1,0.004685952
278,0.031444453,1,1,0.004685952
279,0.024433404,1,1,0.004685952
280,0.019379368,1,1,0.004685952
281,0.020257259,1,1,0.004685952
282,0.022485457,1,1,0.004685952
283,0.02421853,1,1,0.004685952
284,0.026707597,1,1,0.004685952
285,0.026551941,1,1,0.004685952
286,0.027472626,1,1,0.004685952
287,0.02158355,1,1,0.004685952
288,0.017443648,1,1,0.004685952
289,0.013779341,1,1,0.004685952
290,0.0099096,1,1,0.004685952
291,0.006186781,1,1,0.004685952
292,0.004654852,1,1,0.004685952
293,0.003557565,1,1,0.004685952
294,0.002942194,1,1,0.004685952
295,0.002639465,1,1,0.004685952
296,0.002452561,1,1,0.004685952
297,0.002423642,1,1,0.004685952
298,0.002117016,1,1,0.004685952
299,0.003039178,1,1,0.004685952
300,0.003671269,1,1,0.004685952
301,0.002587628,1,1,0.004685952
302,0.001691982,1,1,0.004685952
303,0.002208779,1,1,0.004685952
304,0.002737579,1,1,0.004685952
305,0.002753758,1,1,0.004685952
306,0.001963044,1,1,0.004685952
307,0.002454508,1,1,0.004685952
308,0.002003017,1,1,0.004685952
309,0.001571881,1,1,0.004685952
310,0.003314543,1,1,0.004685952
311,0.002929444,1,1,0.004685952
312,0.002779895,1,1,0.004685952
313,0.001809003,1,1,0.004685952
314,0.001122516,1,1,0.004685952
315,0.001270155,1,1,0.004685952
316,0.002036829,1,1,0.004685952
317,0.001703895,1,1,0.004685952
318,0.001589857,1,1,0.004685952
319,0.001074691,1,1,0.004685952
320,0.001457579,1,1,0.004685952
321,0.001995979,1,1,0.004685952
322,0.00263494,1,1,0.004685952
323,0.003030946,1,1,0.004685952
324,0.002761715,1,1,0.004685952
325,0.002983147,1,1,0.004685952
326,0.001986466,1,1,0.004685952
327,0.00212754,1,1,0.004685952
328,0.001979368,1,1,0.004685952
329,0.001630028,1,1,0.004685952
330,0.00127175,1,1,0.004685952
331,0.001103987,1,1,0.004685952
332,0.001262816,0,1,0.004685952
333,0.001704027,0,1,0.004685952
334,0.001768681,0,1,0.004685952
335,0.001968386,0,1,0.004685952
336,0.001903104,0,1,0.004685952
337,0.00188182,0,1,0.004685952
338,0.001910773,0,1,0.004685952
339,0.001973333,0,1,0.004685952
340,0.002067713,0,1,0.004685952
341,0.002184064,0,1,0.004685952
342,0.002470553,0,0.966666667,0.004685952
343,0.003235141,0,0.933333333,0.004685952
344,0.003523379,0,0.9,0.004685952
345,0.004932228,0,0.866666667,0.004685952
346,0.003137701,0,0.833333333,0.004685952
347,0.003810712,0,0.8,0.004685952
348,0.006569699,0,0.766666667,0.004685952
349,0.005227009,0,0.733333333,0.004685952
350,0.007350768,0,0.7,0.004685952
351,0.007538721,0,0.666666667,0.004685952
352,0.010457799,0,0.633333333,0.004685952
353,0.015388853,0,0.6,0.004685952
354,0.014893964,0,0.566666667,0.004685952
355,0.03531306,0,0.533333333,0.004685952
356,0.037103705,0,0.5,0.004685952
357,0.062035277,0,0.466666667,0.004685952
358,0.07323861,0,0.433333333,0.004685952
359,0.07079326,0,0.4,0.004685952
360,0.06940667,0,0.366666667,0.004685952
361,0.056574326,0,0.333333333,0.004685952
362,0.064321555,0,0.3,0.004685952
363,0.06604712,0,0.266666667,0.004685952
364,0.108707316,0,0.233333333,0.004685952
365,0.1084527,0,0.2,0.004685952
366,0.097989954,0,0.166666667,0.004685952
367,0.06823019,0,0.133333333,0.004685952
368,0.055801757,0,0.1,0.004685952
369,0.03886024,0,0.066666667,0.004685952
370,0.026446326,0,0.033333333,0.004685952
371,0.009842905,0,0,0.004685952
372,0.004494177,1,0,0.004685952
373,0.001424932,1,0,0.004685952
374,0.001056607,1,0,0.004685952
375,0.000809521,1,0,0.004685952
376,0.000705685,1,0,0.004685952
377,0.000570989,1,0,0.004685952
378,0.000646325,1,0,0.004685952
379,0.000651345,1,0,0.004685952
380,0.000763114,1,0,0.004685952
381,0.00087496,1,0,0.004685952
382,0.000951127,1,0,0.004685952
383,0.000929778,1,0,0.004685952
384,0.000861517,1,0,0.004685952
385,0.000776695,1,0,0.004685952
386,0.000724061,1,0,0.004685952
387,0.000847084,1,0,0.004685952
388,0.000957244,1,0,0.004685952
389,0.000995088,1,0,0.004685952
390,0.000867684,1,0,0.004685952
391,0.000787724,1,0,0.004685952
392,0.000805909,1,0,0.004685952
393,0.000852188,1,0,0.004685952
394,0.000872251,1,0,0.004685952
395,0.000874201,1,0,0.004685952
396,0.000861846,1,0,0.004685952
397,0.000844376,1,0,0.004685952
398,0.000839987,1,0,0.004685952
399,0.000814219,1,0,0.004685952


==> cell134.csv <==
frame,hidden_cell_value,isMoving Action,Body Angle Action,Head Angle Action
0,0.007651011,1,180,0
1,0.007384699,1,180,0
2,0.007659987,1,180,0
3,0.00762988,1,180,0
4,0.007595163,1,180,0
5,0.007612524,1,180,0
6,0.007680174,1,180,0
7,0.007639948,1,180,0
8,0.007496165,1,180,0
9,0.007426359,1,180,0
10,0.00739151,1,180,0
11,0.007309421,1,180,0
12,0.007226913,1,180,0
13,0.007184213,1,180,0
14,0.007139381,1,180,0
15,0.007050732,1,180,0
16,0.006911122,1,180,0
17,0.00673173,1,180,0
18,0.006512084,1,180,0
19,0.006247449,1,180,0
20,0.005942834,1,180,0
21,0.005610209,1,180,0
22,0.005265293,1,180,0
23,0.004922282,1,180,0
24,0.004593967,1,180,0
25,0.004284317,1,180,0
26,0.003997267,1,180,0
27,0.003714577,1,180,0
28,0.003503046,1,180,0
29,0.00346377,1,180,0
30,0.003656689,1,180,0
31,0.003746216,1,180,0
32,0.003997132,1,180,0
33,0.00423177,1,180,0
34,0.004596318,1,180,0
35,0.004950012,1,180,0
36,0.005469061,1,180,0
37,0.006109326,1,180,0
38,0.00696537,1,180,0
39,0.008084711,1,180,0
40,0.009575223,1,180,0
41,0.011452048,1,180,0
42,0.013476553,1,180,0
43,0.015076712,1,180,0
44,0.015906045,1,180,0
45,0.016266994,1,180,0
46,0.016282048,1,180,0
47,0.016069483,1,180,0
48,0.015535076,1,180,0
49,0.014995804,1,180,0
50,0.01420271,1,180,0
51,0.013730179,1,180,0
52,0.013899804,1,180,0
53,0.01423706,1,180,0
54,0.014459972,1,180,0
55,0.013631475,1,180,0
56,0.013191454,1,180,0
57,0.013065078,1,180,0
58,0.013993271,1,180,0
59,0.014109121,1,180,0
60,0.013547388,1,180,0
61,0.013279431,1,180,0
62,0.012874379,1,180,0
63,0.012574516,1,180,0
64,0.012367302,1,180,0
65,0.011899138,1,180,0
66,0.012120912,1,180,0
67,0.012312651,1,180,0
68,0.01283004,1,180,0
69,0.012488074,1,180,0
70,0.011898687,1,180,0
71,0.011132264,1,180,0
72,0.010734451,1,180,0
73,0.010455836,1,180,0
74,0.010164064,1,180,0
75,0.010192862,0,183,0
76,0.019963462,0,186,-24.89
77,0.15685669,0,189,-31
78,0.6088923,0,192,-36.97
79,0.7277173,0,195,-41.9
80,0.755145,0,198,-48.62
81,0.7601862,0,201,-48.62
82,0.7613187,0,204,-48.62
83,0.7615391,0,207,-48.62
84,0.76157737,0,210,-48.62
85,0.7615846,0,213,-50.47
86,0.76158845,0,216,-50.47
87,0.76156664,0,219,-50.47
88,0.76158595,0,222,-50.47
89,0.76159257,0,225,-50.47
90,0.7615936,0,228,-50.47
91,0.76159334,0,231,-49.56
92,0.76159316,0,234,-49.56
93,0.7615901,0,237,-49.56
94,0.7615919,0,240,-49.56
95,0.76159275,0,243,-50.47
96,0.76159203,0,246,-50.47
97,0.7615906,0,249,-50.47
98,0.7615842,0,252,-50.47
99,0.7615793,0,255,-50.47
100,0.76158154,0,258,-50.47
101,0.7615832,0,261,-48.62
102,0.7615891,0,264,-48.62
103,0.7615932,0,267,-48.62
104,0.76159316,0,270,-48.62
105,0.76159394,0,270,-48.62
106,0.7615939,0,270,-48.62
107,0.761594,0,270,-48.62
108,0.76159394,0,270,-48.62
109,0.76159406,0,270,-48.62
110,0.76159406,0,270,-48.62
111,0.76159406,0,270,-48.62
112,0.76159406,0,270,-48.62
113,0.761594,0,270,-48.62
114,0.76159406,0,270,-49.56
115,0.76159406,0,270,-49.56
116,0.761594,0,270,-49.56
117,0.761594,0,270,-49.56
118,0.761594,0,270,-48.62
119,0.761594,0,270,-48.62
120,0.761594,0,270,-48.62
121,0.761594,0,270,-48.62
122,0.76159394,0,270,-48.62
123,0.7615936,0,270,-42.12
124,0.7615931,0,270,-38.38
125,0.7615922,0,270,-32.56
126,0.7615899,0,270,-26.64
127,0.7615051,0,270,-1.661
128,0.76140463,0,270,-1.661
129,0.76065916,0,270,-1.891
130,0.7588173,0,270,-0.6626
131,0.76095307,0,270,-0.6626
132,0.7613958,0,270,-0.6626
133,0.7613402,0,270,-0.6626
134,0.76134694,0,270,-0.6626
135,0.76136345,0,270,-0.6626
136,0.7613727,0,270,-0.6626
137,0.76136553,0,270,-0.6626
138,0.76137555,0,270,-0.6626
139,0.76138026,0,270,-0.6626
140,0.7613768,0,270,-0.6626
141,0.7613721,0,270,-0.6626
142,0.76136506,0,270,-0.6626
143,0.7613534,0,270,-0.6626
144,0.7613396,0,270,-0.6626
145,0.7613236,0,270,-0.6626
146,0.7613108,0,270,-0.6626
147,0.7613011,0,270,-0.6626
148,0.76129436,0,270,-0.6626
149,0.7612967,0,270,-0.6626
150,0.76129997,0,270,-0.6626
151,0.7613047,0,270,-0.6626
152,0.7613082,1,270,-0.6626
153,0.7613532,1,270,-0.6626
154,0.76017874,1,270,-0.6626
155,0.76029146,1,270,-0.6626
156,0.76020324,1,270,-0.6626
157,0.7542603,1,270,-0.6626
158,0.74257016,1,270,23.36
159,0.001772201,1,270,29.31
160,5.05E-05,1,270,35.25
161,1.39E-05,1,270,41.12
162,0.000324702,1,270,48.6
163,0.000404453,1,270,48.6
164,0.001549761,1,270,48.6
165,0.000136085,1,270,48.6
166,0.000106227,1,270,47.7
167,9.43E-06,1,270,47.7
168,2.85E-06,1,270,47.7
169,4.17E-07,1,270,47.7
170,5.07E-08,1,270,47.7
171,1.02E-09,1,270,47.7
172,3.51E-09,1,270,49.47
173,9.71E-09,1,270,49.47
174,1.31E-08,1,270,49.47
175,9.32E-09,1,270,49.47
176,1.49E-08,1,270,49.47
177,7.30E-09,1,270,49.47
178,1.40E-08,1,270,48.6
179,2.47E-09,1,270,48.6
180,5.44E-09,1,270,48.6
181,1.07E-09,1,270,48.6
182,6.74E-09,1,270,49.47
183,1.07E-08,1,270,49.47
184,1.35E-08,1,270,49.47
185,1.43E-08,1,270,49.47
186,1.40E-08,1,270,49.47
187,6.78E-09,1,270,49.47
188,1.49E-08,1,270,47.7
189,2.90E-09,1,270,47.7
190,4.76E-09,1,270,47.7
191,2.11E-09,1,270,47.7
192,2.23E-09,1,270,47.7
193,4.83E-10,1,270,47.7
194,1.66E-09,1,270,48.6
195,1.17E-09,1,270,48.6
196,1.02E-09,1,270,48.6
197,4.34E-10,1,270,48.6
198,1.96E-09,1,270,47.7
199,7.89E-10,1,270,47.7
200,1.75E-09,1,270,47.7
201,8.90E-10,1,270,47.7
202,9.28E-10,1,270,47.7
203,1.81E-10,1,270,47.7
204,4.23E-10,1,270,49.47
205,5.34E-10,1,270,49.47
206,6.66E-10,1,270,49.47
207,5.92E-10,1,270,49.47
208,7.55E-10,1,270,49.47
209,4.21E-10,1,270,49.47
210,1.53E-09,1,270,48.6
211,6.87E-10,1,270,48.6
212,1.09E-09,1,270,48.6
213,1.92E-10,1,270,48.6
214,3.23E-10,1,270,49.47
215,3.34E-10,1,270,49.47
216,3.07E-10,1,270,49.47
217,1.34E-10,1,270,49.47
218,1.44E-10,1,270,49.47
219,6.12E-11,1,270,49.47
220,1.52E-10,1,270,47.7
221,2.74E-10,1,270,47.7
222,7.17E-10,1,270,47.7
223,2.50E-10,1,270,47.7
224,1.78E-10,1,270,47.7
225,2.20E-11,1,270,47.7
226,1.58E-11,1,270,48.6
227,2.63E-12,1,270,48.6
228,2.86E-11,1,270,42.28
229,1.67E-10,1,270,36.78
230,6.68E-08,1,270,30.05
231,1.28E-06,1,270,24.14
232,0.000518568,1,270,-0.7637
233,0.001840434,1,270,-0.7637
234,0.002009858,1,270,4.23
235,0.001821467,1,270,0.2365
236,0.001614111,1,270,0.2365
237,0.001310727,1,270,0.2365
238,0.001100362,1,270,0.2365
239,0.000949875,1,270,0.2365
240,0.000811257,1,270,0.2365
241,0.000673556,1,270,0.2365
242,0.000562958,1,270,0.2365
243,0.000485719,1,270,0.2365
244,0.000437169,1,270,0.2365
245,0.000404704,1,270,0.2365
246,0.000379328,1,270,0.2365
247,0.000357231,1,270,0.2365
248,0.000337204,1,270,0.2365
249,0.000320199,1,270,0.2365
250,0.000307995,1,270,0.2365
251,0.000299481,1,270,0.2365
252,0.000293513,1,270,0.2365
253,0.000288836,1,270,0.2365
254,0.000284632,1,270,0.2365
255,0.000280288,1,270,0.2365
256,0.000275565,1,270,0.2365
257,0.000270634,1,270,0.2365
258,0.000266392,1,270,0.2365
259,0.000263475,1,270,0.2365
260,0.000262263,1,270,0.2365
261,0.000263329,1,270,0.2365
262,0.00027026,1,270,0.2365
263,0.000289715,1,270,0.2365
264,0.000318593,1,270,0.2365
265,0.000355959,1,270,0.2365
266,0.000396855,1,270,0.2365
267,0.000446587,1,270,0.2365
268,0.000497941,1,270,0.2365
269,0.000558169,1,270,0.2365
270,0.000621434,1,270,0.2365
271,0.000662168,1,270,0.2365
272,0.00068746,1,270,0.2365
273,0.000676568,1,270,0.2365
274,0.000663374,1,270,0.2365
275,0.000664221,1,270,0.2365
276,0.000653052,1,270,0.2365
277,0.000598948,1,270,0.2365
278,0.000496424,1,270,0.2365
279,0.000396449,1,270,0.2365
280,0.000332495,1,270,0.2365
281,0.000302742,1,270,0.2365
282,0.000259378,1,270,0.2365
283,0.000192948,1,270,0.2365
284,0.000136642,1,270,0.2365
285,9.41E-05,1,270,0.2365
286,6.80E-05,1,270,0.2365
287,4.37E-05,1,270,0.2365
288,2.79E-05,1,270,0.2365
289,2.00E-05,1,270,0.2365
290,2.41E-05,1,270,0.2365
291,4.02E-05,1,270,0.2365
292,4.57E-05,1,270,0.2365
293,3.35E-05,1,270,0.2365
294,1.43E-05,1,270,0.2365
295,4.00E-06,1,270,0.2365
296,2.35E-06,1,270,0.2365
297,1.28E-06,1,270,0.2365
298,9.42E-07,1,270,0.2365
299,7.10E-07,1,270,0.2365
300,4.72E-07,1,270,0.2365
301,4.82E-07,1,270,0.2365
302,9.05E-07,1,270,0.2365
303,1.08E-06,1,270,0.2365
304,5.39E-07,1,270,0.2365
305,2.91E-07,1,270,0.2365
306,4.07E-07,1,270,0.2365
307,3.07E-07,1,270,0.2365
308,3.80E-07,1,270,0.2365
309,8.83E-07,1,270,0.2365
310,4.78E-07,1,270,0.2365
311,2.90E-07,1,270,0.2365
312,5.02E-07,1,270,0.2365
313,1.35E-06,1,270,0.2365
314,4.90E-06,1,270,0.2365
315,7.10E-06,1,270,0.2365
316,1.26E-05,1,270,0.2365
317,7.28E-06,1,270,0.2365
318,1.80E-06,1,270,0.2365
319,7.10E-06,1,270,0.2365
320,9.41E-06,1,270,0.2365
321,1.21E-05,1,270,0.2365
322,7.72E-06,1,270,0.2365
323,9.10E-06,1,270,0.2365
324,1.49E-05,1,270,0.2365
325,1.33E-05,1,270,0.2365
326,1.03E-05,1,270,0.2365
327,1.47E-05,1,270,0.2365
328,1.15E-05,1,270,0.2365
329,8.30E-06,1,270,0.2365
330,7.02E-06,1,270,0.2365
331,4.10E-06,1,270,0.2365
332,3.49E-06,0,270,0.2365
333,5.21E-06,0,270,0.2365
334,8.94E-06,0,270,0.2365
335,1.49E-05,0,270,0.2365
336,2.24E-05,0,270,0.2365
337,3.02E-05,0,270,0.2365
338,3.76E-05,0,270,0.2365
339,4.40E-05,0,270,0.2365
340,4.91E-05,0,270,0.2365
341,5.35E-05,0,270,0.2365
342,5.96E-05,0,267,0.2365
343,6.80E-05,0,264,0.2365
344,7.38E-05,0,261,0.2365
345,7.09E-05,0,258,0.2365
346,5.36E-05,0,255,0.2365
347,2.59E-05,0,252,0.2365
348,2.71E-06,0,249,0.2365
349,3.43E-07,0,246,0.2365
350,1.07E-07,0,243,0.2365
351,1.18E-07,0,240,0.2365
352,3.00E-07,0,237,0.2365
353,4.39E-06,0,234,0.2365
354,2.78E-05,0,231,0.2365
355,7.89E-05,0,228,0.2365
356,0.000263933,0,225,0.2365
357,0.000299216,0,222,0.2365
358,0.000555082,0,219,0.2365
359,0.001371729,0,216,0.2365
360,0.002882885,0,213,0.2365
361,0.005900908,0,210,0.2365
362,0.006786095,0,207,0.2365
363,0.006574768,0,204,0.2365
364,0.007717675,0,201,0.2365
365,0.003226658,0,198,0.2365
366,0.002116221,0,195,0.2365
367,0.001200097,0,192,0.2365
368,0.001572863,0,189,0.2365
369,0.004744736,0,186,0.2365
370,0.021476032,0,183,0.2365
371,0.12652177,0,180,0.2365
372,0.15299548,1,180,0.2365
373,0.18919596,1,180,0.2365
374,0.15275688,1,180,0.2365
375,0.13766743,1,180,0.2365
376,0.12754896,1,180,0.2365
377,0.11511999,1,180,0.2365
378,0.09916053,1,180,0.2365
379,0.081635274,1,180,0.2365
380,0.0636878,1,180,0.2365
381,0.047944237,1,180,0.2365
382,0.03682407,1,180,0.2365
383,0.031199604,1,180,0.2365
384,0.02792037,1,180,0.2365
385,0.02467562,1,180,0.2365
386,0.020636374,1,180,0.2365
387,0.015630312,1,180,0.2365
388,0.011306312,1,180,0.2365
389,0.00846453,1,180,0.2365
390,0.007074871,1,180,0.2365
391,0.006362589,1,180,0.2365
392,0.005881457,1,180,0.2365
393,0.00557633,1,180,0.2365
394,0.005510483,1,180,0.2365
395,0.005899235,1,180,0.2365
396,0.007007064,1,180,0.2365
397,0.008919512,1,180,0.2365
398,0.011600125,1,180,0.2365
399,0.015720852,1,180,0.2365


==> cell366.csv <==
frame,hidden_cell_value,isMoving Action,Body Angle Action,Head Angle Action
0,0.4067984,1,180,0
1,0.045786962,1,180,0
2,0.055343784,1,180,0
3,0.10670645,1,180,0
4,0.07405415,1,180,0
5,0.060929656,1,180,0
6,0.0786479,1,180,0
7,0.085839294,1,180,0
8,0.07122082,1,180,0
9,0.06951135,1,180,0
10,0.08040783,1,180,0
11,0.088616855,1,180,0
12,0.08660193,1,180,0
13,0.09058484,1,180,0
14,0.09848102,1,180,0
15,0.104574904,1,180,0
16,0.108546704,1,180,0
17,0.11414233,1,180,0
18,0.12115924,1,180,0
19,0.12739637,1,180,0
20,0.1325161,1,180,0
21,0.13694975,1,180,0
22,0.14062786,1,180,0
23,0.14347778,1,180,0
24,0.14580275,1,180,0
25,0.14768857,1,180,0
26,0.14975041,1,180,0
27,0.15397549,1,180,0
28,0.16154125,1,180,0
29,0.16978419,1,180,0
30,0.17536236,1,180,0
31,0.17211798,1,180,0
32,0.16594481,1,180,0
33,0.14905271,1,180,0
34,0.13907585,1,180,0
35,0.13026015,1,180,0
36,0.12820646,1,180,0
37,0.12336951,1,180,0
38,0.12007857,1,180,0
39,0.11234418,1,180,0
40,0.10122383,1,180,0
41,0.08457827,1,180,0
42,0.06962767,1,180,0
43,0.061788857,1,180,0
44,0.06350281,1,180,0
45,0.07006004,1,180,0
46,0.08157128,1,180,0
47,0.09570869,1,180,0
48,0.11000746,1,180,0
49,0.120871045,1,180,0
50,0.12260299,1,180,0
51,0.11792461,1,180,0
52,0.10371079,1,180,0
53,0.09685007,1,180,0
54,0.08740658,1,180,0
55,0.07737794,1,180,0
56,0.0675384,1,180,0
57,0.061135944,1,180,0
58,0.06406707,1,180,0
59,0.061916824,1,180,0
60,0.06653239,1,180,0
61,0.07406146,1,180,0
62,0.08286138,1,180,0
63,0.09244819,1,180,0
64,0.09830382,1,180,0
65,0.091822304,1,180,0
66,0.10484269,1,180,0
67,0.119917616,1,180,0
68,0.15577881,1,180,0
69,0.13801555,1,180,0
70,0.12735018,1,180,0
71,0.1303748,1,180,0
72,0.14833951,1,180,0
73,0.15969567,1,180,0
74,0.16410848,1,180,0
75,0.20088825,0,183,0
76,3.21E-11,0,186,-24.89
77,2.01E-13,0,189,-31
78,4.07E-15,0,192,-36.97
79,2.63E-17,0,195,-41.9
80,1.05E-19,0,198,-48.62
81,3.93E-20,0,201,-48.62
82,3.01E-20,0,204,-48.62
83,6.51E-20,0,207,-48.62
84,3.18E-19,0,210,-48.62
85,3.45E-19,0,213,-50.47
86,4.09E-19,0,216,-50.47
87,1.72E-18,0,219,-50.47
88,6.18E-19,0,222,-50.47
89,2.84E-19,0,225,-50.47
90,6.56E-20,0,228,-50.47
91,1.77E-20,0,231,-49.56
92,3.41E-21,0,234,-49.56
93,5.30E-20,0,237,-49.56
94,1.79E-18,0,240,-49.56
95,1.69E-18,0,243,-50.47
96,4.83E-19,0,246,-50.47
97,8.21E-19,0,249,-50.47
98,2.64E-19,0,252,-50.47
99,7.09E-21,0,255,-50.47
100,2.92E-22,0,258,-50.47
101,1.37E-22,0,261,-48.62
102,2.30E-23,0,264,-48.62
103,1.10E-23,0,267,-48.62
104,8.97E-24,0,270,-48.62
105,1.00E-23,0,270,-48.62
106,4.96E-24,0,270,-48.62
107,6.07E-24,0,270,-48.62
108,7.50E-24,0,270,-48.62
109,6.51E-24,0,270,-48.62
110,9.54E-24,0,270,-48.62
111,7.84E-24,0,270,-48.62
112,1.07E-23,0,270,-48.62
113,1.17E-23,0,270,-48.62
114,5.53E-24,0,270,-49.56
115,6.60E-24,0,270,-49.56
116,8.47E-24,0,270,-49.56
117,1.11E-23,0,270,-49.56
118,3.30E-23,0,270,-48.62
119,4.26E-23,0,270,-48.62
120,4.54E-23,0,270,-48.62
121,5.07E-23,0,270,-48.62
122,5.36E-23,0,270,-48.62
123,3.01E-20,0,270,-42.12
124,2.83E-18,0,270,-38.38
125,6.70E-16,0,270,-32.56
126,2.58E-13,0,270,-26.64
127,0.003265893,0,270,-1.661
128,0.009606863,0,270,-1.661
129,0.048245605,0,270,-1.891
130,0.2744034,0,270,-0.6626
131,0.18436293,0,270,-0.6626
132,0.20158057,0,270,-0.6626
133,0.21138245,0,270,-0.6626
134,0.21324559,0,270,-0.6626
135,0.21541886,0,270,-0.6626
136,0.21888314,0,270,-0.6626
137,0.21877842,0,270,-0.6626
138,0.22092432,0,270,-0.6626
139,0.22497866,0,270,-0.6626
140,0.2269655,0,270,-0.6626
141,0.22701842,0,270,-0.6626
142,0.22519027,0,270,-0.6626
143,0.22093742,0,270,-0.6626
144,0.214345,0,270,-0.6626
145,0.20567915,0,270,-0.6626
146,0.19594829,0,270,-0.6626
147,0.18837984,0,270,-0.6626
148,0.18265048,0,270,-0.6626
149,0.1788375,0,270,-0.6626
150,0.17628978,0,270,-0.6626
151,0.1748553,0,270,-0.6626
152,0.15417895,1,270,-0.6626
153,0.2585861,1,270,-0.6626
154,0.29475382,1,270,-0.6626
155,0.26704475,1,270,-0.6626
156,0.3873176,1,270,-0.6626
157,0.34323803,1,270,-0.6626
158,0.70783865,1,270,23.36
159,0.7544716,1,270,29.31
160,0.76063335,1,270,35.25
161,0.7614642,1,270,41.12
162,0.76157653,1,270,48.6
163,0.7615918,1,270,48.6
164,0.7615938,1,270,48.6
165,0.7615941,1,270,48.6
166,0.7615942,1,270,47.7
167,0.7615942,1,270,47.7
168,0.7615942,1,270,47.7
169,0.7615942,1,270,47.7
170,0.7615942,1,270,47.7
171,0.7615942,1,270,47.7
172,0.7615942,1,270,49.47
173,0.7615942,1,270,49.47
174,0.7615942,1,270,49.47
175,0.7615942,1,270,49.47
176,0.7615942,1,270,49.47
177,0.7615942,1,270,49.47
178,0.7615942,1,270,48.6
179,0.7615942,1,270,48.6
180,0.7615942,1,270,48.6
181,0.7615942,1,270,48.6
182,0.7615942,1,270,49.47
183,0.7615942,1,270,49.47
184,0.7615942,1,270,49.47
185,0.7615942,1,270,49.47
186,0.7615942,1,270,49.47
187,0.7615942,1,270,49.47
188,0.7615942,1,270,47.7
189,0.7615942,1,270,47.7
190,0.7615942,1,270,47.7
191,0.7615942,1,270,47.7
192,0.7615942,1,270,47.7
193,0.7615942,1,270,47.7
194,0.7615942,1,270,48.6
195,0.7615942,1,270,48.6
196,0.7615942,1,270,48.6
197,0.7615942,1,270,48.6
198,0.7615942,1,270,47.7
199,0.7615942,1,270,47.7
200,0.7615942,1,270,47.7
201,0.7615942,1,270,47.7
202,0.7615942,1,270,47.7
203,0.7615942,1,270,47.7
204,0.7615942,1,270,49.47
205,0.7615942,1,270,49.47
206,0.7615942,1,270,49.47
207,0.7615942,1,270,49.47
208,0.7615942,1,270,49.47
209,0.7615942,1,270,49.47
210,0.7615942,1,270,48.6
211,0.7615942,1,270,48.6
212,0.7615942,1,270,48.6
213,0.7615942,1,270,48.6
214,0.7615942,1,270,49.47
215,0.7615942,1,270,49.47
216,0.7615942,1,270,49.47
217,0.7615942,1,270,49.47
218,0.7615942,1,270,49.47
219,0.7615942,1,270,49.47
220,0.7615942,1,270,47.7
221,0.7615942,1,270,47.7
222,0.7615942,1,270,47.7
223,0.7615942,1,270,47.7
224,0.7615942,1,270,47.7
225,0.7615942,1,270,47.7
226,0.7615942,1,270,48.6
227,0.7615942,1,270,48.6
228,0.7615942,1,270,42.28
229,0.7615942,1,270,36.78
230,0.7615942,1,270,30.05
231,0.7615942,1,270,24.14
232,0.72195685,1,270,-0.7637
233,0.7224927,1,270,-0.7637
234,0.7612196,1,270,4.23
235,0.74902344,1,270,0.2365
236,0.75354904,1,270,0.2365
237,0.7546641,1,270,0.2365
238,0.75398636,1,270,0.2365
239,0.7534705,1,270,0.2365
240,0.7429234,1,270,0.2365
241,0.67305154,1,270,0.2365
242,0.6020174,1,270,0.2365
243,0.5481247,1,270,0.2365
244,0.5020113,1,270,0.2365
245,0.45989335,1,270,0.2365
246,0.41906744,1,270,0.2365
247,0.3749237,1,270,0.2365
248,0.32539657,1,270,0.2365
249,0.27540904,1,270,0.2365
250,0.22751106,1,270,0.2365
251,0.18188891,1,270,0.2365
252,0.1408532,1,270,0.2365
253,0.10372095,1,270,0.2365
254,0.072833255,1,270,0.2365
255,0.048462935,1,270,0.2365
256,0.03056036,1,270,0.2365
257,0.018726332,1,270,0.2365
258,0.011945201,1,270,0.2365
259,0.008468566,1,270,0.2365
260,0.006627717,1,270,0.2365
261,0.005532445,1,270,0.2365
262,0.006724585,1,270,0.2365
263,0.01042498,1,270,0.2365
264,0.012686275,1,270,0.2365
265,0.01618767,1,270,0.2365
266,0.016645323,1,270,0.2365
267,0.016260074,1,270,0.2365
268,0.014810219,1,270,0.2365
269,0.015093086,1,270,0.2365
270,0.016252026,1,270,0.2365
271,0.017274888,1,270,0.2365
272,0.016758393,1,270,0.2365
273,0.018992681,1,270,0.2365
274,0.01891245,1,270,0.2365
275,0.02884646,1,270,0.2365
276,0.042255968,1,270,0.2365
277,0.051498726,1,270,0.2365
278,0.047604553,1,270,0.2365
279,0.04491424,1,270,0.2365
280,0.044914473,1,270,0.2365
281,0.06702963,1,270,0.2365
282,0.0782107,1,270,0.2365
283,0.07456647,1,270,0.2365
284,0.07421272,1,270,0.2365
285,0.078405246,1,270,0.2365
286,0.10667726,1,270,0.2365
287,0.13296653,1,270,0.2365
288,0.16106094,1,270,0.2365
289,0.19658642,1,270,0.2365
290,0.2585648,1,270,0.2365
291,0.34809595,1,270,0.2365
292,0.40165392,1,270,0.2365
293,0.44531435,1,270,0.2365
294,0.46223682,1,270,0.2365
295,0.4770743,1,270,0.2365
296,0.5242379,1,270,0.2365
297,0.5686303,1,270,0.2365
298,0.6087982,1,270,0.2365
299,0.65433204,1,270,0.2365
300,0.6963899,1,270,0.2365
301,0.7214565,1,270,0.2365
302,0.7364782,1,270,0.2365
303,0.7498197,1,270,0.2365
304,0.7562425,1,270,0.2365
305,0.7585212,1,270,0.2365
306,0.7592419,1,270,0.2365
307,0.7595937,1,270,0.2365
308,0.7582286,1,270,0.2365
309,0.7577171,1,270,0.2365
310,0.75761116,1,270,0.2365
311,0.7598171,1,270,0.2365
312,0.7586867,1,270,0.2365
313,0.7576246,1,270,0.2365
314,0.7587841,1,270,0.2365
315,0.7593104,1,270,0.2365
316,0.7594803,1,270,0.2365
317,0.75908005,1,270,0.2365
318,0.7600557,1,270,0.2365
319,0.76003134,1,270,0.2365
320,0.7600243,1,270,0.2365
321,0.7597971,1,270,0.2365
322,0.75990427,1,270,0.2365
323,0.75980765,1,270,0.2365
324,0.75965846,1,270,0.2365
325,0.75959456,1,270,0.2365
326,0.76063967,1,270,0.2365
327,0.7610022,1,270,0.2365
328,0.76090795,1,270,0.2365
329,0.76106536,1,270,0.2365
330,0.7614214,1,270,0.2365
331,0.7611422,1,270,0.2365
332,0.020420028,0,270,0.2365
333,0.002366183,0,270,0.2365
334,0.003407873,0,270,0.2365
335,0.004505226,0,270,0.2365
336,0.00550088,0,270,0.2365
337,0.006274105,0,270,0.2365
338,0.006747283,0,270,0.2365
339,0.006854473,0,270,0.2365
340,0.006584712,0,270,0.2365
341,0.006375336,0,270,0.2365
342,0.005982841,0,267,0.2365
343,0.007297173,0,264,0.2365
344,0.013432763,0,261,0.2365
345,0.024307359,0,258,0.2365
346,0.024882708,0,255,0.2365
347,0.022252867,0,252,0.2365
348,0.009866914,0,249,0.2365
349,0.000484927,0,246,0.2365
350,0.002240015,0,243,0.2365
351,0.002398417,0,240,0.2365
352,0.0010021,0,237,0.2365
353,0.000670803,0,234,0.2365
354,0.000670544,0,231,0.2365
355,0.00334632,0,228,0.2365
356,0.003253462,0,225,0.2365
357,0.002359491,0,222,0.2365
358,0.001577645,0,219,0.2365
359,0.001930885,0,216,0.2365
360,0.003012973,0,213,0.2365
361,0.005618507,0,210,0.2365
362,0.008133298,0,207,0.2365
363,0.000196048,0,204,0.2365
364,0.005444261,0,201,0.2365
365,0.004235513,0,198,0.2365
366,0.015487852,0,195,0.2365
367,0.017750254,0,192,0.2365
368,0.016095923,0,189,0.2365
369,0.009575049,0,186,0.2365
370,0.005511022,0,183,0.2365
371,0.009799475,0,180,0.2365
372,0.036187798,1,180,0.2365
373,0.02376057,1,180,0.2365
374,0.028204292,1,180,0.2365
375,0.022289462,1,180,0.2365
376,0.020688904,1,180,0.2365
377,0.017879825,1,180,0.2365
378,0.014332769,1,180,0.2365
379,0.012937052,1,180,0.2365
380,0.011566792,1,180,0.2365
381,0.009584682,1,180,0.2365
382,0.007974506,1,180,0.2365
383,0.00909969,1,180,0.2365
384,0.008377631,1,180,0.2365
385,0.006755658,1,180,0.2365
386,0.005921116,1,180,0.2365
387,0.005028415,1,180,0.2365
388,0.004312343,1,180,0.2365
389,0.006477461,1,180,0.2365
390,0.008799216,1,180,0.2365
391,0.008801247,1,180,0.2365
392,0.008402259,1,180,0.2365
393,0.00852898,1,180,0.2365
394,0.009353542,1,180,0.2365
395,0.010902267,1,180,0.2365
396,0.012816102,1,180,0.2365
397,0.013907185,1,180,0.2365
398,0.013870595,1,180,0.2365
399,0.015010909,1,180,0.2365

